Exploring the consequences of pairing algorithms for binary stars

Knowledge of the binary population in stellar groupings provides important information about the outcome of the star forming process in different environments (see, e.g., Blaauw 1991, and references therein). Binarity is also a key ingredient in stellar population studies, and is a prerequisite to calibrate the binary evolution channels. In this paper we present an overview of several commonly used methods to pair individual stars into binary systems, which we refer to as pairing functions. These pairing functions are frequently used by observers and computational astronomers, either for their mathematical convenience, or because they roughly describe the expected outcome of the star forming process. We discuss the consequences of each pairing function for the interpretation of observations and numerical simulations. The binary fraction and mass ratio distribution generally depend strongly on the selection of the range in primary spectral type in a sample. The mass ratio distribution and binary fraction derived from a binarity survey among a mass-limited sample of targets is thus not representative for the population as a whole. Neither theory nor observations indicate that random pairing of binary components from the mass distribution, the simplest pairing function, is realistic. It is more likely that companion stars are formed in a disk around a star, or that a pre-binary core fragments into two binary components. The results of our analysis are important for (i) the interpretation of the observed mass ratio distribution and binary fraction for a sample of stars, (ii) a range of possible initial condition algorithms for star cluster simulations, and (iii) how to discriminate between the different star formation scenarios.

==> abstract.txt <==

Exploring the consequences of pairing algorithms for binary stars

M.B.N. Kouwenhoven (1,2), A.G.A. Brown (3), S.P. Goodwin (1), S.F. Portegies Zwart (2), and L. Kaper (2) ( (1) Sheffield, (2) Amsterdam, (3) Leiden)

43 pages, 18 figures, accepted for publication in A&A


Knowledge of the binary population in stellar groupings provides
important information about the outcome of the star forming process in
different environments (see, e.g., Blaauw 1991, and references
therein). Binarity is also a key ingredient in stellar population
studies, and is a prerequisite to calibrate the binary evolution
channels. In this paper we present an overview of several commonly
used methods to pair individual stars into binary systems, which we
refer to as pairing functions. These pairing functions are frequently
used by observers and computational astronomers, either for their
mathematical convenience, or because they roughly describe the
expected outcome of the star forming process. We discuss the
consequences of each pairing function for the interpretation of
observations and numerical simulations. The binary fraction and mass
ratio distribution generally depend strongly on the selection of the
range in primary spectral type in a sample. The mass ratio
distribution and binary fraction derived from a binarity survey among
a mass-limited sample of targets is thus not representative for the
population as a whole. Neither theory nor observations indicate that
random pairing of binary components from the mass distribution, the
simplest pairing function, is realistic. It is more likely that
companion stars are formed in a disk around a star, or that a
pre-binary core fragments into two binary components.  The results of
our analysis are important for (i) the interpretation of the observed
mass ratio distribution and binary fraction for a sample of stars,
(ii) a range of possible initial condition algorithms for star cluster
simulations, and (iii) how to discriminate between the different star
formation scenarios.

